Optimal Probabilistic Answer Set Programming: Complexity and Implementations

Probabilistic Answer Set Programming (PASP) extends Answer Set Programming with the possibility of representing uncertain data. Among the possible available semantics, we focus here on the credal semantics. In this setting, prior work has focused exclusively on plain ASP programs, i.e., programs without optimization constructs. However, many real world tasks define optimality criteria over the possible solutions, which cannot be conveniently modeled with existing probabilistic ASP frameworks. In this paper, we close this gap and propose optimal Probabilistic Answer Set Programming, which extends PASP by also allowing weak constraints, which are the standard optimization construct of ASP. We define the semantics of such programs, study the computational complexity of the inference and most probable explanation tasks, and propose practical implementations based on Algebraic Model Counting and Answer Set Programming with Quantifiers. An empirical evaluation of the proposed approach on three real world tasks confirms the applicability of our framework.

==> pa_mpe_aspq_lower.txt <==
10, 0.19
20, 0.15
30, 0.19
40, 0.3
50, 0.27
60, 0.35
70, 135.39
80, 185.64
90, 374.89

==> pa_mpe_aspq_upper.txt <==
20, 8.13
30, 46.91
40, 155.3
50, 254.55
60, 531.99
70, 432
80, 375.34
90, 380.67
100, 446.12
110, 527.82
120, 638.57
130, 706.27
140, 745.21
150, 756.91
160, 730.6
170, 714.24
180, 700.77
190, 764.96

==> sns_mpe_aspq_lower.txt <==
10,16.629999999999995
20,18.039999999999978
30,19.8
40,21.82000000000003
50,23.970000000000006
60,26.47999999999998
70,29.819999999999986
80,33.69000000000001
90,36.730000000000004
100,38.85

==> sns_mpe_aspq_upper.txt <==
10,19.27
20,22.640000000000025
30,26.81999999999998
40,32.53
50,38.27
60,45.70000000000002
70,52.91000000000001
80,61.49999999999999
90,76.88999999999997
100,93.70000000000002

==> vm_mpe_aspq_lower.txt <==
10, 145.05
20, 147.51
30, 155.85
40, 148.53
50, 147.61
60, 158.48
70, 156.37
80, 151.4
90, 165.57999999999998
100, 164.18
110, 149.23
120, 152.5
130, 157.3
140, 156.25
150, 151.71
160, 148.94
170, 163.64
180, 158.27
190, 162.41
200, 162.91
210, 158.56
220, 162.12
230, 164.54
240, 161.97
250, 158.89
260, 156.48
270, 161.07999999999998
280, 162.7
290, 160.32
300, 159.31
310, 154.56
320, 149.38
330, 158.73
340, 153.32999999999998
350, 153.87
360, 153.26
370, 157.29
380, 159.62
390, 158.7
400, 158.03
410, 157.28
420, 153.1
430, 149.22
440, 150.02
450, 159.79
460, 162.92000000000002
470, 159.96
480, 164.06
490, 157.35
500, 158.35

==> vm_mpe_aspq_upper.txt <==
10, 0.23
20, 0.2
30, 0.19
40, 0.19
50, 0.19
60, 0.19
70, 0.19
80, 0.21
90, 0.2
100, 0.19
110, 0.2
120, 0.19
130, 0.2
140, 0.2
150, 0.2
160, 0.2
170, 0.2
180, 0.2
190, 0.2
200, 0.2
210, 0.2
220, 0.2
230, 0.2
240, 0.2
250, 0.2
260, 0.2
270, 0.2
280, 0.2
290, 0.2
300, 0.2
310, 0.2
320, 0.2
330, 0.2
340, 0.2
350, 0.2
360, 0.2
370, 0.2
380, 0.2
390, 0.2
400, 0.2
410, 0.2
420, 0.2
430, 0.2
440, 0.2
450, 0.2
460, 0.2
470, 0.2
480, 0.2
490, 0.2
500, 0.2
